LSA64: An Argentinian Sign Language Dataset

Automatic sign language recognition is a research area that encompasses human-computer interaction, computer vision and machine learning. Robust automatic recognition of sign language could assist in the translation process and the integration of hearing-impaired people, as well as the teaching of sign language to the hearing population. Sign languages differ significantly in different countries and even regions, and their syntax and semantics are different as well from those of written languages. While the techniques for automatic sign language recognition are mostly the same for different languages, training a recognition system for a new language requires having an entire dataset for that language. This paper presents a dataset of 64 signs from the Argentinian Sign Language (LSA). The dataset, called LSA64, contains 3200 videos of 64 different LSA signs recorded by 10 subjects, and is a first step towards building a comprehensive research-level dataset of Argentinian signs, specifically tailored to sign language recognition or other machine learning tasks. The subjects that performed the signs wore colored gloves to ease the hand tracking and segmentation steps, allowing experiments on the dataset to focus specifically on the recognition of signs. We also present a pre-processed version of the dataset, from which we computed statistics of movement, position and handshape of the signs.

==> tex/es_AR/Changelog_es_AR.txt <==
Versión 0.1:
- Versión inicial.
- Incluye los localismos para esta región.


==> tex/es_AR/Changelog_es_ES.txt <==
Versión 0.1:
- Versión inicial.
- Incluye los localismos para esta región.


==> tex/es_AR/Changelog_es_MX.txt <==
Versión 0.1:
- Versión inicial.
- Incluye los localismos para esta región.


==> tex/es_AR/README-COMO-HYPH_ES.txt <==
--- Nueva versión 0.6 ---

1. Dónde Descargar 
2. Cómo instalarlo
3. Cómo verificar la configuración de OOo
4. Cómo testear el separador silábico
5. Reglas de separación silábica
 
1. Dónde Descargar
https://sourceforge.net/projects/openoffice-es/
 
2. Cómo instalarlo
Ir a las siguentes carpetas:
-En Linux-
[OpenOffice.orgxx]\share\dict\ooo\
-En Windows-
c:\[OpenOffice.orgxx]\share\dict\ooo\
Si ya tienes instalado el antigúo HYPH tienes que renombrarlo por
seguridad:
hyph_es_ES.dic > hyph_es_ES2.dic
Copiar los archivos ya descomprimidos de hyph_es_ES.zip en la 
ubicación arriba mencionada.

3. Cómo verificar la configuración de OOo
Después de reiniciar el OOo, si es que lo tenía abierto, inclusive
si está en WIN32 reiniciar el iniciador rápido de OOo en la bandeja
del sistema. Abierto el OOo vaya al menú:
Herramientas -> Opciones -> Configuración del Idioma -> Lingüística 
Cuando haya llegado a "Lingüística" haga clic en "Editar"
En "Español(España)" seleccioe[x] "separador silábico" (AltLinux ...)
 
4. Cómo testear el separador silábico
Se me han ocurrido dos maneras:
1.
 a. Abrir un documento largo.
 b. Verificar que la separación silábica esté activado para el texto
 (formato -> parrafo -> flujo de texto
 ó también en estilista ->  predeterminado -> flujo de texto).
 c. Pasear por el documento verificando si hay alguna separación mal
 hecha.
2.
 a. los mismo que 1.b.
 b. Reducir los márgenes a 3 o 4 centímetros.
 c. comenzar a ingresar palabras y forzar su separación silábica
 agregando espacios al comienzo de la palabra.
 
5. Reglas de separación silábica
(En OOo no separa una letra tanto a la izquierda como a la derecha: 
por ejemplo: no "á-baco" ni "Marí-a", y parece también ocurren algo 
parecido con las palabras de cuatro letras como "para" "foca" etc)
VOCALES
 * abiertas      "a"
 * semiabertas   "e,o"
 * cerradas      "i,y,u"
CONSONANTES
 * compuestas    "ch,ll,rr"
 * simples       "v,c,d,f,g,h,j,k,l,m,n,ñ,p,q,r,s,t,v,w,x,z"
REGLAS
1. 
En las sílabas, por lo menos, siempre tiene que haber una vocal. 
Sin vocal no hay sílaba.
2.
Cada elemento del grupo de consonantes inseparables no puede ser 
separado al dividir una palabra en sílaba:
"bl,br,ch,cl,cr,dr,fl,fr,gl,gr,kr,ll,pl,pr,rr,tr"
3.
Cuando una consonante se encuentra entre dos vocales, se une a la 
segunda vocal.
4.
Cuando hay dos consonantes entre dos vocales, cada vocal se une a una
consonante.
*Excepción: Esto no ocurre en el grupo de consonantes inseparables
(regla 2).
5.
Si son tres las consonantes colocadas entre dos vocales, las dos 
primeras consonantes se asociarán con la primera vocal y la tercer 
consonante con la segunda vocal.
*Excepción.- Esta regla no se cumple cuando la segunda y tercera 
consonante forman parte del grupo de consonantes inseparables.
6.
Las palabras que contienen una h precedida o seguida de otra 
consonante, se dividen separando ambas letras.
7.
El diptongo es la unión inseparable de dos vocales. Se pueden 
presentar tres tipos de diptongos posibles:
(abierta + cerrada)|(cerrada + abierta)|(cerrada + cerrada)
Son diptongos sólo las siguientes parejas de vocales:
"ai,au,ei,eu,io,ou,ia,ua,ie,ue,oi,uo,ui,iu,ay,ey,oy"
La unión de dos vocales abiertas o semiabiertas no forman diptongo,
es decir, deben separarse en la segmentación silábica. Pueden quedar
solas o unidas a una consonante.
8.
La h entre dos vocales, no destruye un diptongo.
9.
La acentuación sobre la vocal cerrada de un diptongo provoca su 
destrucción.
10.
La unión de tres vocales forma un triptongo. La única disposición
posible para la formación de triptongos es la que indica el esquema:
Vocal cerrada + (abierta | semiabierta) + cerrada
Sólo las siguientes combinaciones de vocales, forman un triptongo:
"iai,iei,uai,uei,uau,iau,uay,uey"

==> tex/es_AR/README_es_AR.txt <==
  ****************************************************************************
  **                                                                        **
  **  Diccionario para corrección ortográfica en español de OpenOffice.org  **
  **                                                                        **
  ****************************************************************************
  **  VERSIÓN LOCALIZADA PARA ARGENTINA                                     **
  ****************************************************************************

                                   Versión 0.1

SUMARIO

1. AUTOR
2. LICENCIA
3. INSTALACIÓN
4. COLABORACIÓN
5. AGRADECIMIENTOS


1. AUTOR

   Este diccionario ha sido desarrollado inicialmente por Santiago Bosio;
quien actualmente coordina el desarrollo de todos los diccionarios localizados,
y mantiene el diccionario para la localización Argentina (es_AR).

   Si desea contactar al autor, por favor envíe sus mensajes mediante correo
electrónico a:

	sbosio <en> openoffice <punto> org
        (reemplace <en> por @ y <punto> por . al enviar su mensaje)

   El diccionario es un desarrollo completamente nuevo, y NO ESTÁ BASADO en el
trabajo de Jesús Carretero y Santiago Rodríguez, ni en la versión adaptada al
formato de MySpell por Richard Holt.


2. LICENCIA

   Este diccionario para corrección ortográfica, integrado por el fichero
de afijos (es_XX.aff) y la lista de palabras (es_XX.dic) se distribuye bajo
licencia GNU LGPL (Lesser General Public License). Puede obtener una copia de
la licencia original (en inglés) en la siguiente dirección:

	http://www.gnu.org/licenses/lgpl.txt


3. INSTALACIÓN

   La forma recomendada de instalar sus diccionarios en OpenOffice.org 2.0, es
utilizando el Asistente. Lo encontrará en el menú Archivo -> Asistentes, bajo
la opción "Instalar diccionarios nuevos". Este asistente permite instalar los
diccionarios descargándolos directamente de Internet, o utilizando un paquete
de diccionario comprimido (en ZIP) que haya descargado previamente. El
asistente realiza automáticamente las modificaciones en los ficheros de
configuración.

   Si desea realizar una instalación manual siga estas instrucciones:

a) Copie el fichero de afijos y la lista de palabras en la carpeta de
   instalación de diccionarios.

   Si tiene permisos de administrador, puede instalar el diccionario de
manera que esté disponible para todos los usuarios, copiando los ficheros al
directorio de diccionarios de la suite. Este directorio depende de la
plataforma de instalación. Podrá ubicarlo si ingresa en el ítem Opciones
del menú Herramientas. Despliegue la primer lista, etiquetada "OpenOffice.org"
y seleccione el ítem Rutas. La carpeta donde debe copiar los ficheros se
denomina "ooo", y la encontrará bajo el directorio que figura en la lista de
rutas con el tipo "Lingüística".

   En caso de no contar con permisos de administrador, igualmente puede
realizar una instalación para su usuario particular, copiando los ficheros al
directorio que figura en la lista de rutas con el tipo "Diccionarios definidos
por el usuario".

   Estos directorios de configuración usualmente están ocultos. Deberá ajustar
las opciones del administrador de ficheros que utiliza para que se muestren
este tipo de ficheros o directorios. Consulte la ayuda para su plataforma en
caso que no sepa cómo hacerlo.

b) Edite la lista de diccionarios disponibles para añadir el nuevo diccionario.

   En el directorio donde copió los diccionarios encontrará un fichero de
texto denominado "dictionary.lst". Modifíquelo como se indica a continuación,
utilizando el editor de textos de su preferencia.

   El formato de la lista permite definir tres tipos de diccionarios
diferentes: de corrección ortográfica (DICT), de sinónimos (THES) o de
separación silábica (HYPH).

   En este caso creará un nuevo ítem de tipo DICT. Para cada entrada de este
tipo, debe definir el lenguaje y la región (utilizando códigos ISO estándares),
y especificar el nombre base de los ficheros que definen el diccionario. Para
el español, el código ISO de lenguaje se escribe "es" (en minúsculas, sin las
comillas). El código de región depende de cómo tenga configurado su sistema
(por lo general será el del país donde reside), elegible entre uno de los
siguientes:

   Argentina:		"AR"		Honduras:		"HN"
   Bolivia:		"BO"		México:			"MX"
   Chile:		"CL"		Nicaragua:		"NI"
   Colombia:		"CO"		Panamá:			"PA"
   Costa Rica:		"CR"		Perú:			"PE"
   Cuba:		"CU"		Puerto Rico:		"PR"
   Rep. Dominicana:	"DO"		Paraguay:		"PY"
   Ecuador:		"EC"		El Salvador:		"SV"
   España:		"ES"		Uruguay:		"UY"
   Guatemala:		"GT"		Venezuela:		"VE"

   (El código de región se escribe en mayúsculas sin las comillas).

   El nombre base del fichero es igual al del fichero de diccionario o al de
afijos, sin la extensión (.dic o .aff).

   Por ejemplo, si ha descargado el paquete localizado para Argentina
(es_AR.zip), al descomprimirlo obtendrá los ficheros 'es_AR.dic' y
'es_AR.aff'. Después de copiarlos en el directorio correspondiente, la nueva
línea que deberá crear en el fichero 'dictionary.lst' es:

   DICT es AR es_AR

c) Reinicie OpenOffice.org.

   Guarde y cierre todos los documentos que tenga abiertos. Si utiliza la
plataforma de Microsoft Windows y tiene el inicio rápido de OpenOffice.org
activado, ciérrelo también.

   Inicie nuevamente alguna de las aplicaciones de OpenOffice.org (cualquiera
de ellas servirá).

d) Configure las opciones de lingüística del programa.

   Ingrese nuevamente al ítem Opciones del menú Herramientas y despliegue el
árbol "Configuración de idioma".

   Entre las opciones del ítem "Idiomas" hay una lista donde se configura el
idioma occidental utilizado como idioma predeterminado para los documentos
nuevos.

   Elija de esa lista el idioma y región que configuró en el fichero
'dictionary.lst'. Para el ejemplo utilizado sería "Español (Argentina)".

   Verifique que esta entrada de la lista aparezca con un pequeño tilde azul
y las letras ABC a su izquierda; esto indica que existe un diccionario de
corrección ortográfica instalado para esa localización. Si la marca no
aparece, debe haber cometido algún error en los pasos previos (el más común es
que haya dejado alguna ventana o el inicio rápido de OpenOffice.org
abiertos).

   Si necesitara ayuda para realizar cualquiera de estos pasos, envíe un
mensaje al encargado de mantenimiento del diccionario, o a las listas de
correo del proyecto OpenOffice.org en español (http://es.openoffice.org/).


4. COLABORACIÓN

   Este diccionario es resultado del trabajo colaborativo de muchas personas.
La buena noticia es que ¡usted también puede participar!

   ¿Tiene dudas o sugerencias? ¿Desearía ver palabras agregadas, o que se
realizaran correcciones? Sólo debe contactar al encargado de mantenimiento de
este diccionario, a través de su correo electrónico, quien se encargará de
evacuar sus dudas, o de realizar las modificaciones necesarias para la próxima
versión del diccionario.


5. AGRADECIMIENTOS

   Hay varias personas que han colaborado con aportes o sugerencias a la
creación de este diccionario. Se agradece especialmente a:

   - Richard Holt.
   - Marcelo Garrone.
   - Kevin Hendricks.
   - Juan Rey Saura.
   - Carlos Dávila.
   - Román Gelbort.
   - J. Eduardo Moreno.
   - y a todos los integrantes de la comunidad en español que proponen mejoras
     a este diccionario.



==> tex/es_AR/README_es_ES.txt <==
  ****************************************************************************
  **                                                                        **
  **  Diccionario para corrección ortográfica en español de OpenOffice.org  **
  **                                                                        **
  ****************************************************************************
  **  VERSIÓN LOCALIZADA PARA ESPAÑA                                        **
  ****************************************************************************

                                   Versión 0.1

SUMARIO

1. AUTOR
2. LICENCIA
3. INSTALACIÓN
4. COLABORACIÓN
5. AGRADECIMIENTOS


1. AUTOR

   Este diccionario ha sido desarrollado inicialmente por Santiago Bosio;
quien actualmente coordina el desarrollo de todos los diccionarios localizados,
y mantiene el diccionario para la localización Argentina (es_AR).

   Si desea contactar al autor, por favor envíe sus mensajes mediante correo
electrónico a:

	sbosio <en> openoffice <punto> org
        (reemplace <en> por @ y <punto> por . al enviar su mensaje)

   El diccionario es un desarrollo completamente nuevo, y NO ESTÁ BASADO en el
trabajo de Jesús Carretero y Santiago Rodríguez, ni en la versión adaptada al
formato de MySpell por Richard Holt.

   Esta versión localizada del diccionario no cuenta con un encargado de
mantenimiento. Si quiere ofrecerse para esta tarea, contáctese con el autor,
quien le dará más detalles sobre el trabajo a desarrollar.


2. LICENCIA

   Este diccionario para corrección ortográfica, integrado por el fichero
de afijos (es_XX.aff) y la lista de palabras (es_XX.dic) se distribuye bajo
licencia GNU LGPL (Lesser General Public License). Puede obtener una copia de
la licencia original (en inglés) en la siguiente dirección:

	http://www.gnu.org/licenses/lgpl.txt


3. INSTALACIÓN

   La forma recomendada de instalar sus diccionarios en OpenOffice.org 2.0, es
utilizando el Asistente. Lo encontrará en el menú Archivo -> Asistentes, bajo
la opción "Instalar diccionarios nuevos". Este asistente permite instalar los
diccionarios descargándolos directamente de Internet, o utilizando un paquete
de diccionario comprimido (en ZIP) que haya descargado previamente. El
asistente realiza automáticamente las modificaciones en los ficheros de
configuración.

   Si desea realizar una instalación manual siga estas instrucciones:

a) Copie el fichero de afijos y la lista de palabras en la carpeta de
   instalación de diccionarios.

   Si tiene permisos de administrador, puede instalar el diccionario de
manera que esté disponible para todos los usuarios, copiando los ficheros al
directorio de diccionarios de la suite. Este directorio depende de la
plataforma de instalación. Podrá ubicarlo si ingresa en el ítem Opciones
del menú Herramientas. Despliegue la primer lista, etiquetada "OpenOffice.org"
y seleccione el ítem Rutas. La carpeta donde debe copiar los ficheros se
denomina "ooo", y la encontrará bajo el directorio que figura en la lista de
rutas con el tipo "Lingüística".

   En caso de no contar con permisos de administrador, igualmente puede
realizar una instalación para su usuario particular, copiando los ficheros al
directorio que figura en la lista de rutas con el tipo "Diccionarios definidos
por el usuario".

   Estos directorios de configuración usualmente están ocultos. Deberá ajustar
las opciones del administrador de ficheros que utiliza para que se muestren
este tipo de ficheros o directorios. Consulte la ayuda para su plataforma en
caso que no sepa cómo hacerlo.

b) Edite la lista de diccionarios disponibles para añadir el nuevo diccionario.

   En el directorio donde copió los diccionarios encontrará un fichero de
texto denominado "dictionary.lst". Modifíquelo como se indica a continuación,
utilizando el editor de textos de su preferencia.

   El formato de la lista permite definir tres tipos de diccionarios
diferentes: de corrección ortográfica (DICT), de sinónimos (THES) o de
separación silábica (HYPH).

   En este caso creará un nuevo ítem de tipo DICT. Para cada entrada de este
tipo, debe definir el lenguaje y la región (utilizando códigos ISO estándares),
y especificar el nombre base de los ficheros que definen el diccionario. Para
el español, el código ISO de lenguaje se escribe "es" (en minúsculas, sin las
comillas). El código de región depende de cómo tenga configurado su sistema
(por lo general será el del país donde reside), elegible entre uno de los
siguientes:

   Argentina:		"AR"		Honduras:		"HN"
   Bolivia:		"BO"		México:			"MX"
   Chile:		"CL"		Nicaragua:		"NI"
   Colombia:		"CO"		Panamá:			"PA"
   Costa Rica:		"CR"		Perú:			"PE"
   Cuba:		"CU"		Puerto Rico:		"PR"
   Rep. Dominicana:	"DO"		Paraguay:		"PY"
   Ecuador:		"EC"		El Salvador:		"SV"
   España:		"ES"		Uruguay:		"UY"
   Guatemala:		"GT"		Venezuela:		"VE"

   (El código de región se escribe en mayúsculas sin las comillas).

   El nombre base del fichero es igual al del fichero de diccionario o al de
afijos, sin la extensión (.dic o .aff).

   Por ejemplo, si ha descargado el paquete localizado para Argentina
(es_AR.zip), al descomprimirlo obtendrá los ficheros 'es_AR.dic' y
'es_AR.aff'. Después de copiarlos en el directorio correspondiente, la nueva
línea que deberá crear en el fichero 'dictionary.lst' es:

   DICT es AR es_AR

c) Reinicie OpenOffice.org.

   Guarde y cierre todos los documentos que tenga abiertos. Si utiliza la
plataforma de Microsoft Windows y tiene el inicio rápido de OpenOffice.org
activado, ciérrelo también.

   Inicie nuevamente alguna de las aplicaciones de OpenOffice.org (cualquiera
de ellas servirá).

d) Configure las opciones de lingüística del programa.

   Ingrese nuevamente al ítem Opciones del menú Herramientas y despliegue el
árbol "Configuración de idioma".

   Entre las opciones del ítem "Idiomas" hay una lista donde se configura el
idioma occidental utilizado como idioma predeterminado para los documentos
nuevos.

   Elija de esa lista el idioma y región que configuró en el fichero
'dictionary.lst'. Para el ejemplo utilizado sería "Español (Argentina)".

   Verifique que esta entrada de la lista aparezca con un pequeño tilde azul
y las letras ABC a su izquierda; esto indica que existe un diccionario de
corrección ortográfica instalado para esa localización. Si la marca no
aparece, debe haber cometido algún error en los pasos previos (el más común es
que haya dejado alguna ventana o el inicio rápido de OpenOffice.org
abiertos).

   Si necesitara ayuda para realizar cualquiera de estos pasos, envíe un
mensaje al encargado de mantenimiento del diccionario, o a las listas de
correo del proyecto OpenOffice.org en español (http://es.openoffice.org/).


4. COLABORACIÓN

   Este diccionario es resultado del trabajo colaborativo de muchas personas.
La buena noticia es que ¡usted también puede participar!

   ¿Tiene dudas o sugerencias? ¿Desearía ver palabras agregadas, o que se
realizaran correcciones? Sólo debe contactar al encargado de mantenimiento de
este diccionario, a través de su correo electrónico, quien se encargará de
evacuar sus dudas, o de realizar las modificaciones necesarias para la próxima
versión del diccionario.


5. AGRADECIMIENTOS

   Hay varias personas que han colaborado con aportes o sugerencias a la
creación de este diccionario. Se agradece especialmente a:

   - Richard Holt.
   - Marcelo Garrone.
   - Kevin Hendricks.
   - Juan Rey Saura.
   - Carlos Dávila.
   - Román Gelbort.
   - J. Eduardo Moreno.
   - y a todos los integrantes de la comunidad en español que proponen mejoras
     a este diccionario.



==> tex/es_AR/README_es_MX.txt <==
  ****************************************************************************
  **                                                                        **
  **  Diccionario para corrección ortográfica en español de OpenOffice.org  **
  **                                                                        **
  ****************************************************************************
  **  VERSIÓN LOCALIZADA PARA MÉXICO                                        **
  ****************************************************************************

                                   Versión 0.1

SUMARIO

1. AUTOR
2. LICENCIA
3. INSTALACIÓN
4. COLABORACIÓN
5. AGRADECIMIENTOS


1. AUTOR

   Este diccionario ha sido desarrollado inicialmente por Santiago Bosio;
quien actualmente coordina el desarrollo de todos los diccionarios localizados,
y mantiene el diccionario para la localización Argentina (es_AR).

   Si desea contactar al autor, por favor envíe sus mensajes mediante correo
electrónico a:

	sbosio <en> openoffice <punto> org
        (reemplace <en> por @ y <punto> por . al enviar su mensaje)

   El diccionario es un desarrollo completamente nuevo, y NO ESTÁ BASADO en el
trabajo de Jesús Carretero y Santiago Rodríguez, ni en la versión adaptada al
formato de MySpell por Richard Holt.

   Esta versión localizada del diccionario es mantenida por J. Eduardo Moreno.
Si tiene dudas o sugerencias, contáctelo enviando un correo electrónico a:

        ???


2. LICENCIA

   Este diccionario para corrección ortográfica, integrado por el fichero
de afijos (es_XX.aff) y la lista de palabras (es_XX.dic) se distribuye bajo
licencia GNU LGPL (Lesser General Public License). Puede obtener una copia de
la licencia original (en inglés) en la siguiente dirección:

	http://www.gnu.org/licenses/lgpl.txt


3. INSTALACIÓN

   La forma recomendada de instalar sus diccionarios en OpenOffice.org 2.0, es
utilizando el Asistente. Lo encontrará en el menú Archivo -> Asistentes, bajo
la opción "Instalar diccionarios nuevos". Este asistente permite instalar los
diccionarios descargándolos directamente de Internet, o utilizando un paquete
de diccionario comprimido (en ZIP) que haya descargado previamente. El
asistente realiza automáticamente las modificaciones en los ficheros de
configuración.

   Si desea realizar una instalación manual siga estas instrucciones:

a) Copie el fichero de afijos y la lista de palabras en la carpeta de
   instalación de diccionarios.

   Si tiene permisos de administrador, puede instalar el diccionario de
manera que esté disponible para todos los usuarios, copiando los ficheros al
directorio de diccionarios de la suite. Este directorio depende de la
plataforma de instalación. Podrá ubicarlo si ingresa en el ítem Opciones
del menú Herramientas. Despliegue la primer lista, etiquetada "OpenOffice.org"
y seleccione el ítem Rutas. La carpeta donde debe copiar los ficheros se
denomina "ooo", y la encontrará bajo el directorio que figura en la lista de
rutas con el tipo "Lingüística".

   En caso de no contar con permisos de administrador, igualmente puede
realizar una instalación para su usuario particular, copiando los ficheros al
directorio que figura en la lista de rutas con el tipo "Diccionarios definidos
por el usuario".

   Estos directorios de configuración usualmente están ocultos. Deberá ajustar
las opciones del administrador de ficheros que utiliza para que se muestren
este tipo de ficheros o directorios. Consulte la ayuda para su plataforma en
caso que no sepa cómo hacerlo.

b) Edite la lista de diccionarios disponibles para añadir el nuevo diccionario.

   En el directorio donde copió los diccionarios encontrará un fichero de
texto denominado "dictionary.lst". Modifíquelo como se indica a continuación,
utilizando el editor de textos de su preferencia.

   El formato de la lista permite definir tres tipos de diccionarios
diferentes: de corrección ortográfica (DICT), de sinónimos (THES) o de
separación silábica (HYPH).

   En este caso creará un nuevo ítem de tipo DICT. Para cada entrada de este
tipo, debe definir el lenguaje y la región (utilizando códigos ISO estándares),
y especificar el nombre base de los ficheros que definen el diccionario. Para
el español, el código ISO de lenguaje se escribe "es" (en minúsculas, sin las
comillas). El código de región depende de cómo tenga configurado su sistema
(por lo general será el del país donde reside), elegible entre uno de los
siguientes:

   Argentina:		"AR"		Honduras:		"HN"
   Bolivia:		"BO"		México:			"MX"
   Chile:		"CL"		Nicaragua:		"NI"
   Colombia:		"CO"		Panamá:			"PA"
   Costa Rica:		"CR"		Perú:			"PE"
   Cuba:		"CU"		Puerto Rico:		"PR"
   Rep. Dominicana:	"DO"		Paraguay:		"PY"
   Ecuador:		"EC"		El Salvador:		"SV"
   España:		"ES"		Uruguay:		"UY"
   Guatemala:		"GT"		Venezuela:		"VE"

   (El código de región se escribe en mayúsculas sin las comillas).

   El nombre base del fichero es igual al del fichero de diccionario o al de
afijos, sin la extensión (.dic o .aff).

   Por ejemplo, si ha descargado el paquete localizado para Argentina
(es_AR.zip), al descomprimirlo obtendrá los ficheros 'es_AR.dic' y
'es_AR.aff'. Después de copiarlos en el directorio correspondiente, la nueva
línea que deberá crear en el fichero 'dictionary.lst' es:

   DICT es AR es_AR

c) Reinicie OpenOffice.org.

   Guarde y cierre todos los documentos que tenga abiertos. Si utiliza la
plataforma de Microsoft Windows y tiene el inicio rápido de OpenOffice.org
activado, ciérrelo también.

   Inicie nuevamente alguna de las aplicaciones de OpenOffice.org (cualquiera
de ellas servirá).

d) Configure las opciones de lingüística del programa.

   Ingrese nuevamente al ítem Opciones del menú Herramientas y despliegue el
árbol "Configuración de idioma".

   Entre las opciones del ítem "Idiomas" hay una lista donde se configura el
idioma occidental utilizado como idioma predeterminado para los documentos
nuevos.

   Elija de esa lista el idioma y región que configuró en el fichero
'dictionary.lst'. Para el ejemplo utilizado sería "Español (Argentina)".

   Verifique que esta entrada de la lista aparezca con un pequeño tilde azul
y las letras ABC a su izquierda; esto indica que existe un diccionario de
corrección ortográfica instalado para esa localización. Si la marca no
aparece, debe haber cometido algún error en los pasos previos (el más común es
que haya dejado alguna ventana o el inicio rápido de OpenOffice.org
abiertos).

   Si necesitara ayuda para realizar cualquiera de estos pasos, envíe un
mensaje al encargado de mantenimiento del diccionario, o a las listas de
correo del proyecto OpenOffice.org en español (http://es.openoffice.org/).


4. COLABORACIÓN

   Este diccionario es resultado del trabajo colaborativo de muchas personas.
La buena noticia es que ¡usted también puede participar!

   ¿Tiene dudas o sugerencias? ¿Desearía ver palabras agregadas, o que se
realizaran correcciones? Sólo debe contactar al encargado de mantenimiento de
este diccionario, a través de su correo electrónico, quien se encargará de
evacuar sus dudas, o de realizar las modificaciones necesarias para la próxima
versión del diccionario.


5. AGRADECIMIENTOS

   Hay varias personas que han colaborado con aportes o sugerencias a la
creación de este diccionario. Se agradece especialmente a:

   - Richard Holt.
   - Marcelo Garrone.
   - Kevin Hendricks.
   - Juan Rey Saura.
   - Carlos Dávila.
   - Román Gelbort.
   - J. Eduardo Moreno.
   - y a todos los integrantes de la comunidad en español que proponen mejoras
     a este diccionario.



==> tex/es_AR/README_hyph_es_ES.txt <==
Hyphenation dictionary
----------------------

Language: Spanish (es_ES)

License:  GNU LGPL license.  
Author:   Pbro. Marcelo Garrone <mgarrone@montevideo.com.uy> 
          Version 0.6, 30 Enero 2005

This hyphenation dictionary is based on syllable matching patterns 
and should be usable under other variations of Spanish.
 
HYPH es ES hyph_es_ES

---------------

		  GNU LESSER GENERAL PUBLIC LICENSE
		       Version 2.1, February 1999

 Copyright (C) 1991, 1999 Free Software Foundation, Inc.
     59 Temple Place, Suite 330, Boston, MA  02111-1307  USA
 Everyone is permitted to copy and distribute verbatim copies
 of this license document, but changing it is not allowed.

[This is the first released version of the Lesser GPL.  It also counts
 as the successor of the GNU Library Public License, version 2, hence
 the version number 2.1.]

			    Preamble

  The licenses for most software are designed to take away your
freedom to share and change it.  By contrast, the GNU General Public
Licenses are intended to guarantee your freedom to share and change
free software--to make sure the software is free for all its users.

  This license, the Lesser General Public License, applies to some
specially designated software packages--typically libraries--of the
Free Software Foundation and other authors who decide to use it.  You
can use it too, but we suggest you first think carefully about whether
this license or the ordinary General Public License is the better
strategy to use in any particular case, based on the explanations below.

  When we speak of free software, we are referring to freedom of use,
not price.  Our General Public Licenses are designed to make sure that
you have the freedom to distribute copies of free software (and charge
for this service if you wish); that you receive source code or can get
it if you want it; that you can change the software and use pieces of
it in new free programs; and that you are informed that you can do
these things.

  To protect your rights, we need to make restrictions that forbid
distributors to deny you these rights or to ask you to surrender these
rights.  These restrictions translate to certain responsibilities for
you if you distribute copies of the library or if you modify it.

  For example, if you distribute copies of the library, whether gratis
or for a fee, you must give the recipients all the rights that we gave
you.  You must make sure that they, too, receive or can get the source
code.  If you link other code with the library, you must provide
complete object files to the recipients, so that they can relink them
with the library after making changes to the library and recompiling
it.  And you must show them these terms so they know their rights.

  We protect your rights with a two-step method: (1) we copyright the
library, and (2) we offer you this license, which gives you legal
permission to copy, distribute and/or modify the library.

  To protect each distributor, we want to make it very clear that
there is no warranty for the free library.  Also, if the library is
modified by someone else and passed on, the recipients should know
that what they have is not the original version, so that the original
author's reputation will not be affected by problems that might be
introduced by others.

  Finally, software patents pose a constant threat to the existence of
any free program.  We wish to make sure that a company cannot
effectively restrict the users of a free program by obtaining a
restrictive license from a patent holder.  Therefore, we insist that
any patent license obtained for a version of the library must be
consistent with the full freedom of use specified in this license.

  Most GNU software, including some libraries, is covered by the
ordinary GNU General Public License.  This license, the GNU Lesser
General Public License, applies to certain designated libraries, and
is quite different from the ordinary General Public License.  We use
this license for certain libraries in order to permit linking those
libraries into non-free programs.

  When a program is linked with a library, whether statically or using
a shared library, the combination of the two is legally speaking a
combined work, a derivative of the original library.  The ordinary
General Public License therefore permits such linking only if the
entire combination fits its criteria of freedom.  The Lesser General
Public License permits more lax criteria for linking other code with
the library.

  We call this license the "Lesser" General Public License because it
does Less to protect the user's freedom than the ordinary General
Public License.  It also provides other free software developers Less
of an advantage over competing non-free programs.  These disadvantages
are the reason we use the ordinary General Public License for many
libraries.  However, the Lesser license provides advantages in certain
special circumstances.

  For example, on rare occasions, there may be a special need to
encourage the widest possible use of a certain library, so that it becomes
a de-facto standard.  To achieve this, non-free programs must be
allowed to use the library.  A more frequent case is that a free
library does the same job as widely used non-free libraries.  In this
case, there is little to gain by limiting the free library to free
software only, so we use the Lesser General Public License.

  In other cases, permission to use a particular library in non-free
programs enables a greater number of people to use a large body of
free software.  For example, permission to use the GNU C Library in
non-free programs enables many more people to use the whole GNU
operating system, as well as its variant, the GNU/Linux operating
system.

  Although the Lesser General Public License is Less protective of the
users' freedom, it does ensure that the user of a program that is
linked with the Library has the freedom and the wherewithal to run
that program using a modified version of the Library.

  The precise terms and conditions for copying, distribution and
modification follow.  Pay close attention to the difference between a
"work based on the library" and a "work that uses the library".  The
former contains code derived from the library, whereas the latter must
be combined with the library in order to run.

		  GNU LESSER GENERAL PUBLIC LICENSE
   TERMS AND CONDITIONS FOR COPYING, DISTRIBUTION AND MODIFICATION

  0. This License Agreement applies to any software library or other
program which contains a notice placed by the copyright holder or
other authorized party saying it may be distributed under the terms of
this Lesser General Public License (also called "this License").
Each licensee is addressed as "you".

  A "library" means a collection of software functions and/or data
prepared so as to be conveniently linked with application programs
(which use some of those functions and data) to form executables.

  The "Library", below, refers to any such software library or work
which has been distributed under these terms.  A "work based on the
Library" means either the Library or any derivative work under
copyright law: that is to say, a work containing the Library or a
portion of it, either verbatim or with modifications and/or translated
straightforwardly into another language.  (Hereinafter, translation is
included without limitation in the term "modification".)

  "Source code" for a work means the preferred form of the work for
making modifications to it.  For a library, complete source code means
all the source code for all modules it contains, plus any associated
interface definition files, plus the scripts used to control compilation
and installation of the library.

  Activities other than copying, distribution and modification are not
covered by this License; they are outside its scope.  The act of
running a program using the Library is not restricted, and output from
such a program is covered only if its contents constitute a work based
on the Library (independent of the use of the Library in a tool for
writing it).  Whether that is true depends on what the Library does
and what the program that uses the Library does.
  
  1. You may copy and distribute verbatim copies of the Library's
complete source code as you receive it, in any medium, provided that
you conspicuously and appropriately publish on each copy an
appropriate copyright notice and disclaimer of warranty; keep intact
all the notices that refer to this License and to the absence of any
warranty; and distribute a copy of this License along with the
Library.

  You may charge a fee for the physical act of transferring a copy,
and you may at your option offer warranty protection in exchange for a
fee.

  2. You may modify your copy or copies of the Library or any portion
of it, thus forming a work based on the Library, and copy and
distribute such modifications or work under the terms of Section 1
above, provided that you also meet all of these conditions:

    a) The modified work must itself be a software library.

    b) You must cause the files modified to carry prominent notices
    stating that you changed the files and the date of any change.

    c) You must cause the whole of the work to be licensed at no
    charge to all third parties under the terms of this License.

    d) If a facility in the modified Library refers to a function or a
    table of data to be supplied by an application program that uses
    the facility, other than as an argument passed when the facility
    is invoked, then you must make a good faith effort to ensure that,
    in the event an application does not supply such function or
    table, the facility still operates, and performs whatever part of
    its purpose remains meaningful.

    (For example, a function in a library to compute square roots has
    a purpose that is entirely well-defined independent of the
    application.  Therefore, Subsection 2d requires that any
    application-supplied function or table used by this function must
    be optional: if the application does not supply it, the square
    root function must still compute square roots.)

These requirements apply to the modified work as a whole.  If
identifiable sections of that work are not derived from the Library,
and can be reasonably considered independent and separate works in
themselves, then this License, and its terms, do not apply to those
sections when you distribute them as separate works.  But when you
distribute the same sections as part of a whole which is a work based
on the Library, the distribution of the whole must be on the terms of
this License, whose permissions for other licensees extend to the
entire whole, and thus to each and every part regardless of who wrote
it.

Thus, it is not the intent of this section to claim rights or contest
your rights to work written entirely by you; rather, the intent is to
exercise the right to control the distribution of derivative or
collective works based on the Library.

In addition, mere aggregation of another work not based on the Library
with the Library (or with a work based on the Library) on a volume of
a storage or distribution medium does not bring the other work under
the scope of this License.

  3. You may opt to apply the terms of the ordinary GNU General Public
License instead of this License to a given copy of the Library.  To do
this, you must alter all the notices that refer to this License, so
that they refer to the ordinary GNU General Public License, version 2,
instead of to this License.  (If a newer version than version 2 of the
ordinary GNU General Public License has appeared, then you can specify
that version instead if you wish.)  Do not make any other change in
these notices.

  Once this change is made in a given copy, it is irreversible for
that copy, so the ordinary GNU General Public License applies to all
subsequent copies and derivative works made from that copy.

  This option is useful when you wish to copy part of the code of
the Library into a program that is not a library.

  4. You may copy and distribute the Library (or a portion or
derivative of it, under Section 2) in object code or executable form
under the terms of Sections 1 and 2 above provided that you accompany
it with the complete corresponding machine-readable source code, which
must be distributed under the terms of Sections 1 and 2 above on a
medium customarily used for software interchange.

  If distribution of object code is made by offering access to copy
from a designated place, then offering equivalent access to copy the
source code from the same place satisfies the requirement to
distribute the source code, even though third parties are not
compelled to copy the source along with the object code.

  5. A program that contains no derivative of any portion of the
Library, but is designed to work with the Library by being compiled or
linked with it, is called a "work that uses the Library".  Such a
work, in isolation, is not a derivative work of the Library, and
therefore falls outside the scope of this License.

  However, linking a "work that uses the Library" with the Library
creates an executable that is a derivative of the Library (because it
contains portions of the Library), rather than a "work that uses the
library".  The executable is therefore covered by this License.
Section 6 states terms for distribution of such executables.

  When a "work that uses the Library" uses material from a header file
that is part of the Library, the object code for the work may be a
derivative work of the Library even though the source code is not.
Whether this is true is especially significant if the work can be
linked without the Library, or if the work is itself a library.  The
threshold for this to be true is not precisely defined by law.

  If such an object file uses only numerical parameters, data
structure layouts and accessors, and small macros and small inline
functions (ten lines or less in length), then the use of the object
file is unrestricted, regardless of whether it is legally a derivative
work.  (Executables containing this object code plus portions of the
Library will still fall under Section 6.)

  Otherwise, if the work is a derivative of the Library, you may
distribute the object code for the work under the terms of Section 6.
Any executables containing that work also fall under Section 6,
whether or not they are linked directly with the Library itself.

  6. As an exception to the Sections above, you may also combine or
link a "work that uses the Library" with the Library to produce a
work containing portions of the Library, and distribute that work
under terms of your choice, provided that the terms permit
modification of the work for the customer's own use and reverse
engineering for debugging such modifications.

  You must give prominent notice with each copy of the work that the
Library is used in it and that the Library and its use are covered by
this License.  You must supply a copy of this License.  If the work
during execution displays copyright notices, you must include the
copyright notice for the Library among them, as well as a reference
directing the user to the copy of this License.  Also, you must do one
of these things:

    a) Accompany the work with the complete corresponding
    machine-readable source code for the Library including whatever
    changes were used in the work (which must be distributed under
    Sections 1 and 2 above); and, if the work is an executable linked
    with the Library, with the complete machine-readable "work that
    uses the Library", as object code and/or source code, so that the
    user can modify the Library and then relink to produce a modified
    executable containing the modified Library.  (It is understood
    that the user who changes the contents of definitions files in the
    Library will not necessarily be able to recompile the application
    to use the modified definitions.)

    b) Use a suitable shared library mechanism for linking with the
    Library.  A suitable mechanism is one that (1) uses at run time a
    copy of the library already present on the user's computer system,
    rather than copying library functions into the executable, and (2)
    will operate properly with a modified version of the library, if
    the user installs one, as long as the modified version is
    interface-compatible with the version that the work was made with.

    c) Accompany the work with a written offer, valid for at
    least three years, to give the same user the materials
    specified in Subsection 6a, above, for a charge no more
    than the cost of performing this distribution.

    d) If distribution of the work is made by offering access to copy
    from a designated place, offer equivalent access to copy the above
    specified materials from the same place.

    e) Verify that the user has already received a copy of these
    materials or that you have already sent this user a copy.

  For an executable, the required form of the "work that uses the
Library" must include any data and utility programs needed for
reproducing the executable from it.  However, as a special exception,
the materials to be distributed need not include anything that is
normally distributed (in either source or binary form) with the major
components (compiler, kernel, and so on) of the operating system on
which the executable runs, unless that component itself accompanies
the executable.

  It may happen that this requirement contradicts the license
restrictions of other proprietary libraries that do not normally
accompany the operating system.  Such a contradiction means you cannot
use both them and the Library together in an executable that you
distribute.

  7. You may place library facilities that are a work based on the
Library side-by-side in a single library together with other library
facilities not covered by this License, and distribute such a combined
library, provided that the separate distribution of the work based on
the Library and of the other library facilities is otherwise
permitted, and provided that you do these two things:

    a) Accompany the combined library with a copy of the same work
    based on the Library, uncombined with any other library
    facilities.  This must be distributed under the terms of the
    Sections above.

    b) Give prominent notice with the combined library of the fact
    that part of it is a work based on the Library, and explaining
    where to find the accompanying uncombined form of the same work.

  8. You may not copy, modify, sublicense, link with, or distribute
the Library except as expressly provided under this License.  Any
attempt otherwise to copy, modify, sublicense, link with, or
distribute the Library is void, and will automatically terminate your
rights under this License.  However, parties who have received copies,
or rights, from you under this License will not have their licenses
terminated so long as such parties remain in full compliance.

  9. You are not required to accept this License, since you have not
signed it.  However, nothing else grants you permission to modify or
distribute the Library or its derivative works.  These actions are
prohibited by law if you do not accept this License.  Therefore, by
modifying or distributing the Library (or any work based on the
Library), you indicate your acceptance of this License to do so, and
all its terms and conditions for copying, distributing or modifying
the Library or works based on it.

  10. Each time you redistribute the Library (or any work based on the
Library), the recipient automatically receives a license from the
original licensor to copy, distribute, link with or modify the Library
subject to these terms and conditions.  You may not impose any further
restrictions on the recipients' exercise of the rights granted herein.
You are not responsible for enforcing compliance by third parties with
this License.

  11. If, as a consequence of a court judgment or allegation of patent
infringement or for any other reason (not limited to patent issues),
conditions are imposed on you (whether by court order, agreement or
otherwise) that contradict the conditions of this License, they do not
excuse you from the conditions of this License.  If you cannot
distribute so as to satisfy simultaneously your obligations under this
License and any other pertinent obligations, then as a consequence you
may not distribute the Library at all.  For example, if a patent
license would not permit royalty-free redistribution of the Library by
all those who receive copies directly or indirectly through you, then
the only way you could satisfy both it and this License would be to
refrain entirely from distribution of the Library.

If any portion of this section is held invalid or unenforceable under any
particular circumstance, the balance of the section is intended to apply,
and the section as a whole is intended to apply in other circumstances.

It is not the purpose of this section to induce you to infringe any
patents or other property right claims or to contest validity of any
such claims; this section has the sole purpose of protecting the
integrity of the free software distribution system which is
implemented by public license practices.  Many people have made
generous contributions to the wide range of software distributed
through that system in reliance on consistent application of that
system; it is up to the author/donor to decide if he or she is willing
to distribute software through any other system and a licensee cannot
impose that choice.

This section is intended to make thoroughly clear what is believed to
be a consequence of the rest of this License.

  12. If the distribution and/or use of the Library is restricted in
certain countries either by patents or by copyrighted interfaces, the
original copyright holder who places the Library under this License may add
an explicit geographical distribution limitation excluding those countries,
so that distribution is permitted only in or among countries not thus
excluded.  In such case, this License incorporates the limitation as if
written in the body of this License.

  13. The Free Software Foundation may publish revised and/or new
versions of the Lesser General Public License from time to time.
Such new versions will be similar in spirit to the present version,
but may differ in detail to address new problems or concerns.

Each version is given a distinguishing version number.  If the Library
specifies a version number of this License which applies to it and
"any later version", you have the option of following the terms and
conditions either of that version or of any later version published by
the Free Software Foundation.  If the Library does not specify a
license version number, you may choose any version ever published by
the Free Software Foundation.

  14. If you wish to incorporate parts of the Library into other free
programs whose distribution conditions are incompatible with these,
write to the author to ask for permission.  For software which is
copyrighted by the Free Software Foundation, write to the Free
Software Foundation; we sometimes make exceptions for this.  Our
decision will be guided by the two goals of preserving the free status
of all derivatives of our free software and of promoting the sharing
and reuse of software generally.

			    NO WARRANTY

  15. BECAUSE THE LIBRARY IS LICENSED FREE OF CHARGE, THERE IS NO
WARRANTY FOR THE LIBRARY, TO THE EXTENT PERMITTED BY APPLICABLE LAW.
EXCEPT WHEN OTHERWISE STATED IN WRITING THE COPYRIGHT HOLDERS AND/OR
OTHER PARTIES PROVIDE THE LIBRARY "AS IS" WITHOUT WARRANTY OF ANY
KIND, EITHER EXPRESSED OR IMPLIED, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR
PURPOSE.  THE ENTIRE RISK AS TO THE QUALITY AND PERFORMANCE OF THE
LIBRARY IS WITH YOU.  SHOULD THE LIBRARY PROVE DEFECTIVE, YOU ASSUME
THE COST OF ALL NECESSARY SERVICING, REPAIR OR CORRECTION.

  16. IN NO EVENT UNLESS REQUIRED BY APPLICABLE LAW OR AGREED TO IN
WRITING WILL ANY COPYRIGHT HOLDER, OR ANY OTHER PARTY WHO MAY MODIFY
AND/OR REDISTRIBUTE THE LIBRARY AS PERMITTED ABOVE, BE LIABLE TO YOU
FOR DAMAGES, INCLUDING ANY GENERAL, SPECIAL, INCIDENTAL OR
CONSEQUENTIAL DAMAGES ARISING OUT OF THE USE OR INABILITY TO USE THE
LIBRARY (INCLUDING BUT NOT LIMITED TO LOSS OF DATA OR DATA BEING
RENDERED INACCURATE OR LOSSES SUSTAINED BY YOU OR THIRD PARTIES OR A
FAILURE OF THE LIBRARY TO OPERATE WITH ANY OTHER SOFTWARE), EVEN IF
SUCH HOLDER OR OTHER PARTY HAS BEEN ADVISED OF THE POSSIBILITY OF SUCH
DAMAGES.

		     END OF TERMS AND CONDITIONS

           How to Apply These Terms to Your New Libraries

  If you develop a new library, and you want it to be of the greatest
possible use to the public, we recommend making it free software that
everyone can redistribute and change.  You can do so by permitting
redistribution under these terms (or, alternatively, under the terms of the
ordinary General Public License).

  To apply these terms, attach the following notices to the library.  It is
safest to attach them to the start of each source file to most effectively
convey the exclusion of warranty; and each file should have at least the
"copyright" line and a pointer to where the full notice is found.

    <one line to give the library's name and a brief idea of what it does.>
    Copyright (C) <year>  <name of author>

    This library is free software; you can redistribute it and/or
    modify it under the terms of the GNU Lesser General Public
    License as published by the Free Software Foundation; either
    version 2.1 of the License, or (at your option) any later version.

    This library is distributed in the hope that it will be useful,
    but WITHOUT ANY WARRANTY; without even the implied warranty of
    MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the GNU
    Lesser General Public License for more details.

    You should have received a copy of the GNU Lesser General Public
    License along with this library; if not, write to the Free Software
    Foundation, Inc., 59 Temple Place, Suite 330, Boston, MA  02111-1307  USA

Also add information on how to contact you by electronic and paper mail.

You should also get your employer (if you work as a programmer) or your
school, if any, to sign a "copyright disclaimer" for the library, if
necessary.  Here is a sample; alter the names:

  Yoyodyne, Inc., hereby disclaims all copyright interest in the
  library `Frob' (a library for tweaking knobs) written by James Random Hacker.

  <signature of Ty Coon>, 1 April 1990
  Ty Coon, President of Vice

That's all there is to it!


==> tex/es_AR/README_th_es_ES.txt <==
OpenThesaurus - Tesauro Español - Versión para OpenOffice.org
Snapshot, 2004-07-12 14:46
Homepage: http://openoffice-es.sf.net/thesaurus/

Requisitos: ==========================================================

 OpenOffice.org 1.0.2 o superior

Nota: ================================================================

    * Se asume que OOo está bien instalado.
    * El diccionario de sinónimos es el mismo para Windows como para Linux.

Instalación: =========================================================

 1. Al descomprimir el archivo thesaurus***.zip se habrá encontrado con cuatro
    archivos: README (el que está leyendo), COPYING, th_es_ES.dat y th_es_ES.idx.

    Ahora deberá copiar th_es_ES.dat y th_es_ES.idx a:

    WINDOWS:
    c:\[OpenOffice.orgxx]\user\wordbook\
    ó
    c:\[OpenOffice.orgxx]\share\dict\ooo\


    LINUX:
    [OpenOffice.orgxx]/share/dict/ooo/
    ó
    [OpenOffice.orgxx]/user/wordbook/

    Si se encuentra con la intriga en dónde es que OpenOffice busca el diccionario de
    sinónimos, como los ortográficos y de separación silábicas, realice lo siguiente:

    Vaya al menú Herramientas -> Opciones -> OpenOffice.org -> Rutas

    Primero fíjese en "Lingüística" y luego en "Diccionario de usuario" (si está instalado
    OpenOffice para varios usuarios).

    Entonces encontró la Ruta exacta para copiar los dos archivos.

 2. En el mismo directorio EDITE o CREE el archivo "dictionary.lst"

    Tienes que agregar:

    THES es ES th_es_ES

    Un archivo dictionary.lst completo y de ejemplo podría ser:

     # *cortar aquí **********************************************************

     # Lista de los diccionarios que se cargarán en OpenOffice
     # ---------------------------------------------------
     # FORMATO:
     # HYPH es UY hyph_es_UY
     #   |   | |     |
     #   |   | |     Nombre del archivo(s) "es_ES" ó "hyph_es" ó "th_es_ES
     #   |   | |     (no agregar extención del nombre)
     #   |   | |
     #   |   | Código del País o Región "ES" ó "US" ó "DE"
     #   |   |
     #   |   Código del Idioma "es" ó "en" ó "de"
     #   |
     #   "DICT" dicc. ortográfico,
     #   "HYPH" dicc. de separación silábica,
     #   "THES" diccionario de sinónimos.

     HYPH es ES hyph_es_ES
     DICT es ES es_ES
     THES es ES th_es_ES

     # *cortar aquí **********************************************************


 3. Reiniciar OpenOffice.org (o sea cerrar todos los programas de OOo que
    tenga abierto incluyendo, si estás en WIN32, el iniciador rápido
    (Quickstarter) en la bandeja, y abrir todo de nuevo)

 4. En Openoffice.org Write vaya al menú:
    Herramientas -> Opciones -> Configuración del Idioma -> Lingüística
    Cuando haya llegado a "Lingüística" tiene que seleccionar [x]
    "OpenOffice.org Thesaurus".

    Si no funciona
    --------------
    No olvide que tiene que ir a:
    Herramientas -> Opciones -> Configuración del Idioma -> Idioma
    y seleccionar [x] "Español (España)".
    O si corresponde a, por ejemplo, Español (Uruguay), es RECOMENDABLE
    cambiar todo desde Idiomas hasta Lingüística al español regional
    que está usando, como también los archivos:

    th_es_ES.dat > th_es_UY.dat
    th_es_ES.idx >  y th_es_UY.idx

    sin olvidar el archivo dictionary.lst, por ejemplo:

    THES es ES th_es_ES > THES es UY th_es_UY

 5. Test:
    En OpenOffice Write escribir, por ejemplo, "fealdad" y luego ir
    al menú: Herramientas -> Diccionario de Sinónimos. Aquí aparecerá
    una ventana con los posibles sinónimos.
    (CTRL-F7 en mi OOo 1.1 no funciona)

Los archivos generados por los datos ingresados en
http://openoffice-es.sourceforge.net/thesaurus están bajo licencia GNU/LGPL.
Pbro. Marcelo Garrone <mgarrone@montevideo.com.uy>

==========================================================

            GNU LESSER GENERAL PUBLIC LICENSE
                 Version 2.1, February 1999

 Copyright (C) 1991, 1999 Free Software Foundation, Inc.
     59 Temple Place, Suite 330, Boston, MA  02111-1307  USA
 Everyone is permitted to copy and distribute verbatim copies
 of this license document, but changing it is not allowed.

[This is the first released version of the Lesser GPL.  It also counts
 as the successor of the GNU Library Public License, version 2, hence
 the version number 2.1.]

                   Preamble

  The licenses for most software are designed to take away your
freedom to share and change it.  By contrast, the GNU General Public
Licenses are intended to guarantee your freedom to share and change
free software--to make sure the software is free for all its users.

  This license, the Lesser General Public License, applies to some
specially designated software packages--typically libraries--of the
Free Software Foundation and other authors who decide to use it.  You
can use it too, but we suggest you first think carefully about whether
this license or the ordinary General Public License is the better
strategy to use in any particular case, based on the explanations below.

  When we speak of free software, we are referring to freedom of use,
not price.  Our General Public Licenses are designed to make sure that
you have the freedom to distribute copies of free software (and charge
for this service if you wish); that you receive source code or can get
it if you want it; that you can change the software and use pieces of
it in new free programs; and that you are informed that you can do
these things.

  To protect your rights, we need to make restrictions that forbid
distributors to deny you these rights or to ask you to surrender these
rights.  These restrictions translate to certain responsibilities for
you if you distribute copies of the library or if you modify it.

  For example, if you distribute copies of the library, whether gratis
or for a fee, you must give the recipients all the rights that we gave
you.  You must make sure that they, too, receive or can get the source
code.  If you link other code with the library, you must provide
complete object files to the recipients, so that they can relink them
with the library after making changes to the library and recompiling
it.  And you must show them these terms so they know their rights.

  We protect your rights with a two-step method: (1) we copyright the
library, and (2) we offer you this license, which gives you legal
permission to copy, distribute and/or modify the library.

  To protect each distributor, we want to make it very clear that
there is no warranty for the free library.  Also, if the library is
modified by someone else and passed on, the recipients should know
that what they have is not the original version, so that the original
author's reputation will not be affected by problems that might be
introduced by others.

  Finally, software patents pose a constant threat to the existence of
any free program.  We wish to make sure that a company cannot
effectively restrict the users of a free program by obtaining a
restrictive license from a patent holder.  Therefore, we insist that
any patent license obtained for a version of the library must be
consistent with the full freedom of use specified in this license.

  Most GNU software, including some libraries, is covered by the
ordinary GNU General Public License.  This license, the GNU Lesser
General Public License, applies to certain designated libraries, and
is quite different from the ordinary General Public License.  We use
this license for certain libraries in order to permit linking those
libraries into non-free programs.

  When a program is linked with a library, whether statically or using
a shared library, the combination of the two is legally speaking a
combined work, a derivative of the original library.  The ordinary
General Public License therefore permits such linking only if the
entire combination fits its criteria of freedom.  The Lesser General
Public License permits more lax criteria for linking other code with
the library.

  We call this license the "Lesser" General Public License because it
does Less to protect the user's freedom than the ordinary General
Public License.  It also provides other free software developers Less
of an advantage over competing non-free programs.  These disadvantages
are the reason we use the ordinary General Public License for many
libraries.  However, the Lesser license provides advantages in certain
special circumstances.

  For example, on rare occasions, there may be a special need to
encourage the widest possible use of a certain library, so that it becomes
a de-facto standard.  To achieve this, non-free programs must be
allowed to use the library.  A more frequent case is that a free
library does the same job as widely used non-free libraries.  In this
case, there is little to gain by limiting the free library to free
software only, so we use the Lesser General Public License.

  In other cases, permission to use a particular library in non-free
programs enables a greater number of people to use a large body of
free software.  For example, permission to use the GNU C Library in
non-free programs enables many more people to use the whole GNU
operating system, as well as its variant, the GNU/Linux operating
system.

  Although the Lesser General Public License is Less protective of the
users' freedom, it does ensure that the user of a program that is
linked with the Library has the freedom and the wherewithal to run
that program using a modified version of the Library.

  The precise terms and conditions for copying, distribution and
modification follow.  Pay close attention to the difference between a
"work based on the library" and a "work that uses the library".  The
former contains code derived from the library, whereas the latter must
be combined with the library in order to run.

            GNU LESSER GENERAL PUBLIC LICENSE
   TERMS AND CONDITIONS FOR COPYING, DISTRIBUTION AND MODIFICATION

  0. This License Agreement applies to any software library or other
program which contains a notice placed by the copyright holder or
other authorized party saying it may be distributed under the terms of
this Lesser General Public License (also called "this License").
Each licensee is addressed as "you".

  A "library" means a collection of software functions and/or data
prepared so as to be conveniently linked with application programs
(which use some of those functions and data) to form executables.

  The "Library", below, refers to any such software library or work
which has been distributed under these terms.  A "work based on the
Library" means either the Library or any derivative work under
copyright law: that is to say, a work containing the Library or a
portion of it, either verbatim or with modifications and/or translated
straightforwardly into another language.  (Hereinafter, translation is
included without limitation in the term "modification".)

  "Source code" for a work means the preferred form of the work for
making modifications to it.  For a library, complete source code means
all the source code for all modules it contains, plus any associated
interface definition files, plus the scripts used to control compilation
and installation of the library.

  Activities other than copying, distribution and modification are not
covered by this License; they are outside its scope.  The act of
running a program using the Library is not restricted, and output from
such a program is covered only if its contents constitute a work based
on the Library (independent of the use of the Library in a tool for
writing it).  Whether that is true depends on what the Library does
and what the program that uses the Library does.

  1. You may copy and distribute verbatim copies of the Library's
complete source code as you receive it, in any medium, provided that
you conspicuously and appropriately publish on each copy an
appropriate copyright notice and disclaimer of warranty; keep intact
all the notices that refer to this License and to the absence of any
warranty; and distribute a copy of this License along with the
Library.

  You may charge a fee for the physical act of transferring a copy,
and you may at your option offer warranty protection in exchange for a
fee.

  2. You may modify your copy or copies of the Library or any portion
of it, thus forming a work based on the Library, and copy and
distribute such modifications or work under the terms of Section 1
above, provided that you also meet all of these conditions:

    a) The modified work must itself be a software library.

    b) You must cause the files modified to carry prominent notices
    stating that you changed the files and the date of any change.

    c) You must cause the whole of the work to be licensed at no
    charge to all third parties under the terms of this License.

    d) If a facility in the modified Library refers to a function or a
    table of data to be supplied by an application program that uses
    the facility, other than as an argument passed when the facility
    is invoked, then you must make a good faith effort to ensure that,
    in the event an application does not supply such function or
    table, the facility still operates, and performs whatever part of
    its purpose remains meaningful.

    (For example, a function in a library to compute square roots has
    a purpose that is entirely well-defined independent of the
    application.  Therefore, Subsection 2d requires that any
    application-supplied function or table used by this function must
    be optional: if the application does not supply it, the square
    root function must still compute square roots.)

These requirements apply to the modified work as a whole.  If
identifiable sections of that work are not derived from the Library,
and can be reasonably considered independent and separate works in
themselves, then this License, and its terms, do not apply to those
sections when you distribute them as separate works.  But when you
distribute the same sections as part of a whole which is a work based
on the Library, the distribution of the whole must be on the terms of
this License, whose permissions for other licensees extend to the
entire whole, and thus to each and every part regardless of who wrote
it.

Thus, it is not the intent of this section to claim rights or contest
your rights to work written entirely by you; rather, the intent is to
exercise the right to control the distribution of derivative or
collective works based on the Library.

In addition, mere aggregation of another work not based on the Library
with the Library (or with a work based on the Library) on a volume of
a storage or distribution medium does not bring the other work under
the scope of this License.

  3. You may opt to apply the terms of the ordinary GNU General Public
License instead of this License to a given copy of the Library.  To do
this, you must alter all the notices that refer to this License, so
that they refer to the ordinary GNU General Public License, version 2,
instead of to this License.  (If a newer version than version 2 of the
ordinary GNU General Public License has appeared, then you can specify
that version instead if you wish.)  Do not make any other change in
these notices.

  Once this change is made in a given copy, it is irreversible for
that copy, so the ordinary GNU General Public License applies to all
subsequent copies and derivative works made from that copy.

  This option is useful when you wish to copy part of the code of
the Library into a program that is not a library.

  4. You may copy and distribute the Library (or a portion or
derivative of it, under Section 2) in object code or executable form
under the terms of Sections 1 and 2 above provided that you accompany
it with the complete corresponding machine-readable source code, which
must be distributed under the terms of Sections 1 and 2 above on a
medium customarily used for software interchange.

  If distribution of object code is made by offering access to copy
from a designated place, then offering equivalent access to copy the
source code from the same place satisfies the requirement to
distribute the source code, even though third parties are not
compelled to copy the source along with the object code.

  5. A program that contains no derivative of any portion of the
Library, but is designed to work with the Library by being compiled or
linked with it, is called a "work that uses the Library".  Such a
work, in isolation, is not a derivative work of the Library, and
therefore falls outside the scope of this License.

  However, linking a "work that uses the Library" with the Library
creates an executable that is a derivative of the Library (because it
contains portions of the Library), rather than a "work that uses the
library".  The executable is therefore covered by this License.
Section 6 states terms for distribution of such executables.

  When a "work that uses the Library" uses material from a header file
that is part of the Library, the object code for the work may be a
derivative work of the Library even though the source code is not.
Whether this is true is especially significant if the work can be
linked without the Library, or if the work is itself a library.  The
threshold for this to be true is not precisely defined by law.

  If such an object file uses only numerical parameters, data
structure layouts and accessors, and small macros and small inline
functions (ten lines or less in length), then the use of the object
file is unrestricted, regardless of whether it is legally a derivative
work.  (Executables containing this object code plus portions of the
Library will still fall under Section 6.)

  Otherwise, if the work is a derivative of the Library, you may
distribute the object code for the work under the terms of Section 6.
Any executables containing that work also fall under Section 6,
whether or not they are linked directly with the Library itself.

  6. As an exception to the Sections above, you may also combine or
link a "work that uses the Library" with the Library to produce a
work containing portions of the Library, and distribute that work
under terms of your choice, provided that the terms permit
modification of the work for the customer's own use and reverse
engineering for debugging such modifications.

  You must give prominent notice with each copy of the work that the
Library is used in it and that the Library and its use are covered by
this License.  You must supply a copy of this License.  If the work
during execution displays copyright notices, you must include the
copyright notice for the Library among them, as well as a reference
directing the user to the copy of this License.  Also, you must do one
of these things:

    a) Accompany the work with the complete corresponding
    machine-readable source code for the Library including whatever
    changes were used in the work (which must be distributed under
    Sections 1 and 2 above); and, if the work is an executable linked
    with the Library, with the complete machine-readable "work that
    uses the Library", as object code and/or source code, so that the
    user can modify the Library and then relink to produce a modified
    executable containing the modified Library.  (It is understood
    that the user who changes the contents of definitions files in the
    Library will not necessarily be able to recompile the application
    to use the modified definitions.)

    b) Use a suitable shared library mechanism for linking with the
    Library.  A suitable mechanism is one that (1) uses at run time a
    copy of the library already present on the user's computer system,
    rather than copying library functions into the executable, and (2)
    will operate properly with a modified version of the library, if
    the user installs one, as long as the modified version is
    interface-compatible with the version that the work was made with.

    c) Accompany the work with a written offer, valid for at
    least three years, to give the same user the materials
    specified in Subsection 6a, above, for a charge no more
    than the cost of performing this distribution.

    d) If distribution of the work is made by offering access to copy
    from a designated place, offer equivalent access to copy the above
    specified materials from the same place.

    e) Verify that the user has already received a copy of these
    materials or that you have already sent this user a copy.

  For an executable, the required form of the "work that uses the
Library" must include any data and utility programs needed for
reproducing the executable from it.  However, as a special exception,
the materials to be distributed need not include anything that is
normally distributed (in either source or binary form) with the major
components (compiler, kernel, and so on) of the operating system on
which the executable runs, unless that component itself accompanies
the executable.

  It may happen that this requirement contradicts the license
restrictions of other proprietary libraries that do not normally
accompany the operating system.  Such a contradiction means you cannot
use both them and the Library together in an executable that you
distribute.

  7. You may place library facilities that are a work based on the
Library side-by-side in a single library together with other library
facilities not covered by this License, and distribute such a combined
library, provided that the separate distribution of the work based on
the Library and of the other library facilities is otherwise
permitted, and provided that you do these two things:

    a) Accompany the combined library with a copy of the same work
    based on the Library, uncombined with any other library
    facilities.  This must be distributed under the terms of the
    Sections above.

    b) Give prominent notice with the combined library of the fact
    that part of it is a work based on the Library, and explaining
    where to find the accompanying uncombined form of the same work.

  8. You may not copy, modify, sublicense, link with, or distribute
the Library except as expressly provided under this License.  Any
attempt otherwise to copy, modify, sublicense, link with, or
distribute the Library is void, and will automatically terminate your
rights under this License.  However, parties who have received copies,
or rights, from you under this License will not have their licenses
terminated so long as such parties remain in full compliance.

  9. You are not required to accept this License, since you have not
signed it.  However, nothing else grants you permission to modify or
distribute the Library or its derivative works.  These actions are
prohibited by law if you do not accept this License.  Therefore, by
modifying or distributing the Library (or any work based on the
Library), you indicate your acceptance of this License to do so, and
all its terms and conditions for copying, distributing or modifying
the Library or works based on it.

  10. Each time you redistribute the Library (or any work based on the
Library), the recipient automatically receives a license from the
original licensor to copy, distribute, link with or modify the Library
subject to these terms and conditions.  You may not impose any further
restrictions on the recipients' exercise of the rights granted herein.
You are not responsible for enforcing compliance by third parties with
this License.

  11. If, as a consequence of a court judgment or allegation of patent
infringement or for any other reason (not limited to patent issues),
conditions are imposed on you (whether by court order, agreement or
otherwise) that contradict the conditions of this License, they do not
excuse you from the conditions of this License.  If you cannot
distribute so as to satisfy simultaneously your obligations under this
License and any other pertinent obligations, then as a consequence you
may not distribute the Library at all.  For example, if a patent
license would not permit royalty-free redistribution of the Library by
all those who receive copies directly or indirectly through you, then
the only way you could satisfy both it and this License would be to
refrain entirely from distribution of the Library.

If any portion of this section is held invalid or unenforceable under any
particular circumstance, the balance of the section is intended to apply,
and the section as a whole is intended to apply in other circumstances.

It is not the purpose of this section to induce you to infringe any
patents or other property right claims or to contest validity of any
such claims; this section has the sole purpose of protecting the
integrity of the free software distribution system which is
implemented by public license practices.  Many people have made
generous contributions to the wide range of software distributed
through that system in reliance on consistent application of that
system; it is up to the author/donor to decide if he or she is willing
to distribute software through any other system and a licensee cannot
impose that choice.

This section is intended to make thoroughly clear what is believed to
be a consequence of the rest of this License.

  12. If the distribution and/or use of the Library is restricted in
certain countries either by patents or by copyrighted interfaces, the
original copyright holder who places the Library under this License may add
an explicit geographical distribution limitation excluding those countries,
so that distribution is permitted only in or among countries not thus
excluded.  In such case, this License incorporates the limitation as if
written in the body of this License.

  13. The Free Software Foundation may publish revised and/or new
versions of the Lesser General Public License from time to time.
Such new versions will be similar in spirit to the present version,
but may differ in detail to address new problems or concerns.

Each version is given a distinguishing version number.  If the Library
specifies a version number of this License which applies to it and
"any later version", you have the option of following the terms and
conditions either of that version or of any later version published by
the Free Software Foundation.  If the Library does not specify a
license version number, you may choose any version ever published by
the Free Software Foundation.

  14. If you wish to incorporate parts of the Library into other free
programs whose distribution conditions are incompatible with these,
write to the author to ask for permission.  For software which is
copyrighted by the Free Software Foundation, write to the Free
Software Foundation; we sometimes make exceptions for this.  Our
decision will be guided by the two goals of preserving the free status
of all derivatives of our free software and of promoting the sharing
and reuse of software generally.

                   NO WARRANTY

  15. BECAUSE THE LIBRARY IS LICENSED FREE OF CHARGE, THERE IS NO
WARRANTY FOR THE LIBRARY, TO THE EXTENT PERMITTED BY APPLICABLE LAW.
EXCEPT WHEN OTHERWISE STATED IN WRITING THE COPYRIGHT HOLDERS AND/OR
OTHER PARTIES PROVIDE THE LIBRARY "AS IS" WITHOUT WARRANTY OF ANY
KIND, EITHER EXPRESSED OR IMPLIED, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR
PURPOSE.  THE ENTIRE RISK AS TO THE QUALITY AND PERFORMANCE OF THE
LIBRARY IS WITH YOU.  SHOULD THE LIBRARY PROVE DEFECTIVE, YOU ASSUME
THE COST OF ALL NECESSARY SERVICING, REPAIR OR CORRECTION.

  16. IN NO EVENT UNLESS REQUIRED BY APPLICABLE LAW OR AGREED TO IN
WRITING WILL ANY COPYRIGHT HOLDER, OR ANY OTHER PARTY WHO MAY MODIFY
AND/OR REDISTRIBUTE THE LIBRARY AS PERMITTED ABOVE, BE LIABLE TO YOU
FOR DAMAGES, INCLUDING ANY GENERAL, SPECIAL, INCIDENTAL OR
CONSEQUENTIAL DAMAGES ARISING OUT OF THE USE OR INABILITY TO USE THE
LIBRARY (INCLUDING BUT NOT LIMITED TO LOSS OF DATA OR DATA BEING
RENDERED INACCURATE OR LOSSES SUSTAINED BY YOU OR THIRD PARTIES OR A
FAILURE OF THE LIBRARY TO OPERATE WITH ANY OTHER SOFTWARE), EVEN IF
SUCH HOLDER OR OTHER PARTY HAS BEEN ADVISED OF THE POSSIBILITY OF SUCH
DAMAGES.

               END OF TERMS AND CONDITIONS

           How to Apply These Terms to Your New Libraries

  If you develop a new library, and you want it to be of the greatest
possible use to the public, we recommend making it free software that
everyone can redistribute and change.  You can do so by permitting
redistribution under these terms (or, alternatively, under the terms of the
ordinary General Public License).

  To apply these terms, attach the following notices to the library.  It is
safest to attach them to the start of each source file to most effectively
convey the exclusion of warranty; and each file should have at least the
"copyright" line and a pointer to where the full notice is found.

    <one line to give the library's name and a brief idea of what it does.>
    Copyright (C) <year>  <name of author>

    This library is free software; you can redistribute it and/or
    modify it under the terms of the GNU Lesser General Public
    License as published by the Free Software Foundation; either
    version 2.1 of the License, or (at your option) any later version.

    This library is distributed in the hope that it will be useful,
    but WITHOUT ANY WARRANTY; without even the implied warranty of
    MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the GNU
    Lesser General Public License for more details.

    You should have received a copy of the GNU Lesser General Public
    License along with this library; if not, write to the Free Software
    Foundation, Inc., 59 Temple Place, Suite 330, Boston, MA  02111-1307  USA

Also add information on how to contact you by electronic and paper mail.

You should also get your employer (if you work as a programmer) or your
school, if any, to sign a "copyright disclaimer" for the library, if
necessary.  Here is a sample; alter the names:

  Yoyodyne, Inc., hereby disclaims all copyright interest in the
  library `Frob' (a library for tweaking knobs) written by James Random Hacker.

  <signature of Ty Coon>, 1 April 1990
  Ty Coon, President of Vice

That's all there is to it!



==> tex/es_AR/hyph.txt <==
es,AR,hyph_es_ES,Español (Argentina),hyph_es_ES.zip
es,BZ,hyph_es_ES,Español (Belize),hyph_es_ES.zip
es,BO,hyph_es_ES,Español (Bolivia),hyph_es_ES.zip
es,CL,hyph_es_ES,Español (Chile),hyph_es_ES.zip
es,CO,hyph_es_ES,Español (Colombia),hyph_es_ES.zip
es,CR,hyph_es_ES,Español (Costa Rica),hyph_es_ES.zip
es,CU,hyph_es_ES,Español (Cuba),hyph_es_ES.zip
es,DO,hyph_es_ES,Español (Dominican Republic),hyph_es_ES.zip
es,EC,hyph_es_ES,Español (Ecuador),hyph_es_ES.zip
es,SV,hyph_es_ES,Español (El Salvador),hyph_es_ES.zip
es,GU,hyph_es_ES,Español (Guatemala),hyph_es_ES.zip
es,HN,hyph_es_ES,Español (Honduras),hyph_es_ES.zip
es,MX,hyph_es_ES,Español (Mexico),hyph_es_ES.zip
es,NI,hyph_es_ES,Español (Nicaragua),hyph_es_ES.zip
es,PA,hyph_es_ES,Español (Panama),hyph_es_ES.zip
es,PY,hyph_es_ES,Español (Paraguay),hyph_es_ES.zip
es,PE,hyph_es_ES,Español (Peru),hyph_es_ES.zip
es,PR,hyph_es_ES,Español (Puerto Rico),hyph_es_ES.zip
es,ES,hyph_es_ES,Español (Spain),hyph_es_ES.zip
es,UY,hyph_es_ES,Español (Uruguay),hyph_es_ES.zip
es,VE,hyph_es_ES,Español (Venezuela),hyph_es_ES.zip


==> tex/es_AR/spell.txt <==
es,AR,es_ES,Español (Argentina),es_ES.zip
es,BZ,es_ES,Español (Belize),es_ES.zip
es,BO,es_ES,Español (Bolivia),es_ES.zip
es,CL,es_ES,Español (Chile),es_ES.zip
es,CO,es_ES,Español (Colombia),es_ES.zip
es,CR,es_ES,Español (Costa Rica),es_ES.zip
es,CU,es_ES,Español (Cuba),es_ES.zip
es,DO,es_ES,Español (Dominican Republic),es_ES.zip
es,EC,es_ES,Español (Ecuador),es_ES.zip
es,SV,es_ES,Español (El Salvador),es_ES.zip
es,GU,es_ES,Español (Guatemala),es_ES.zip
es,HN,es_ES,Español (Honduras),es_ES.zip
es,MX,es_MX,Español (Mexico),es_MX.zip
es,NI,es_ES,Español (Nicaragua),es_ES.zip
es,PA,es_ES,Español (Panama),es_ES.zip
es,PY,es_ES,Español (Paraguay),es_ES.zip
es,PE,es_ES,Español (Peru),es_ES.zip
es,PR,es_ES,Español (Puerto Rico),es_ES.zip
es,ES,es_ES,Español (Spain),es_ES.zip
es,UY,es_ES,Español (Uruguay),es_ES.zip
es,VE,es_ES,Español (Venezuela),es_ES.zip


==> tex/es_AR/thes.txt <==
es,ES,th_es_ES,Español (Spain),thes_es_ES.zip
es,ES,th_es_ES_v2,Español (Spain),thes_es_ES_v2.zip

